SN 2019hcc: A Type II Supernova Displaying Early O II Lines

We present optical spectroscopy together with ultraviolet, optical and near-infrared photometry of SN 2019hcc, which resides in a host galaxy at redshift 0.044, displaying a sub-solar metallicity. The supernova spectrum near peak epoch shows a `w' shape at around 4000 {\AA} which is usually associated with O II lines and is typical of Type I superluminous supernovae. SN 2019hcc post-peak spectra show a well-developed H alpha P-Cygni profile from 19 days past maximum and its light curve, in terms of its absolute peak luminosity and evolution, resembles that of a fast-declining Hydrogen-rich supernova (SN IIL). The object does not show any unambiguous sign of interaction as there is no evidence of narrow lines in the spectra or undulations in the light curve. Our tardis spectral modelling of the first spectrum shows that Carbon, Nitrogen and Oxygen (CNO) at 19000 K reproduce the `w' shape and suggests that a combination of non-thermally excited CNO and metal lines at 8000 K could reproduce the feature seen at 4000 {\AA}. The Bolometric light curve modelling reveals that SN 2019hcc could be fit with a magnetar model, showing a relatively strong magnetic field (B > 3 x 10^14 G), which matches the peak luminosity and rise time without powering up the light curve to superluminous luminosities. The high-energy photons produced by the magnetar would then be responsible for the detected O II lines. As a consequence, SN 2019hcc shows that a `w' shape profile at around 4000 {\AA}, usually attributed to O II, is not only shown in superluminous supernovae and hence it should not be treated as the sole evidence of the belonging to such a supernova type.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
